Ariel OS: An Embedded Rust Operating System for Networked Sensors & Multi-Core Microcontrollers

Large swaths of low-level system software building blocks originally implemented in C/C++ are currently being swapped for equivalent rewrites in Rust, a relatively more secure and dependable programming language. So far, however, no embedded OS in Rust supports multicore preemptive scheduling on microcontrollers. In this paper, we thus fill this gap with a new operating system: Ariel OS. We describe its design, we provide the source code of its implementation, and we perform micro-benchmarks on the main 32-bit microcontroller architectures: ARM Cortex-M, RISC-V and Espressif Xtensa. We show how our scheduler takes advantage of several cores, while incurring only small overhead on single-core hardware. As such, Ariel OS provides a convenient embedded software platform for small networked devices, for both research and industry practitioners.

==> data/flags_dual-core_espressif-esp32-s3-devkitc-1.csv <==
,thread flags -s t4
Single Core,6690
Multicore (Dynamic),4437
Multicore (Reallocation),5451


==> data/flags_dual-core_rpi-pico.csv <==
,thread flags -s t4
Single Core,2855
Multicore (Dynamic),2927
Multicore (Reallocation),4304


==> data/flags_dual-core_rpi-pico2.csv <==
,thread flags -s t4
Single Core,1705
Multicore (Dynamic),1787
Multicore (Reallocation),2416


==> data/matrix-mult_speedup_espressif-esp32-s3-devkitc-1.csv <==
,speedup
10,0.8240524619317551
20,1.505620854779647
30,1.748167112766205
40,1.7639289306067718
50,1.5751454649466843
60,1.6792825620522158
70,1.8864402735355266
80,2.0996865354896252


==> data/matrix-mult_speedup_rpi-pico.csv <==
,speedup
10,0.9543035050718088
20,1.4935138717924439
30,1.6083131011443865
40,1.6696193096263745
50,1.77663665194556
60,1.8161122593343473
70,1.8496730110160127
80,1.7982510678533898


==> data/matrix-mult_speedup_rpi-pico2.csv <==
,speedup
10,0.7201558625575629
20,1.2870289717856467
30,1.5012986661616299
40,1.6035525799933652
50,1.6564007003903551
60,1.7097215935902004
70,1.6957465308211734
80,1.563652118298759


==> data/old/flags_dual-core_espressif-esp32-s3-wroom-1.csv <==
,thread flags -s t4
Single Core,6030.0
Multicore (Reallocation),4894.0
Multicore (Dynamic),3914.0


==> data/old/flags_dual-core_rpi-pico.csv <==
,thread flags -s t4
Single Core,2792
Multicore (Reallocation),4201
Multicore (Dynamic),2768


==> data/old/matrix-mult_dual-core_espressif-esp32-s3-wroom-1.csv <==
,Single-Core,Multi-Core
10,8757,11298
20,60443,43109
30,209176,124764
40,502183,293910


==> data/old/matrix-mult_dual-core_rpi-pico.csv <==
,Single-Core,Multi-Core
10,10380,12507
20,74705,53192
30,237921,151218
40,556457,333452


==> data/old/matrix-mult_speedup_espressif-esp32-s3-wroom-1.csv <==
,Speedup
10,0.7497
20,1.4127
30,1.6346
40,1.7041


==> data/old/matrix-mult_speedup_rpi-pico.csv <==
,Speedup
10,0.88988
20,1.432955
30,1.59596
40,1.67068


==> data/old/preempt_both_ai-c3.csv <==
Feat,thread flags preempt
Multicore scheduler disabled,200
Multicore scheduler enabled,209


==> data/old/preempt_both_nrf52840dk.csv <==
Feat,thread flags preempt
Multicore scheduler disabled,877
Multicore scheduler enabled,949


==> data/old/scheduler_single-core_ai-c3.csv <==
,Baseline,Ariel OS
flags,335,238
yield,180,180


==> data/old/scheduler_single-core_nrf52840dk.csv <==
,Baseline,Ariel OS
flags,1493,1455
yield,541,539


==> data/preempt_both_ai-c3.csv <==
Feat,thread flags preempt
Multicore scheduler disabled,207
Multicore scheduler enabled,218


==> data/preempt_both_nrf52840dk.csv <==
Feat,thread flags preempt
Multicore scheduler disabled,875
Multicore scheduler enabled,959

